Three dimensional dust mapping of 12 supernovae remnants in the Galactic anticentre

We present three dimensional (3D) dust mapping of 12 supernova remnants (SNRs) in the Galactic anti-center (Galactic longitude $l$ between 150\degr\ and 210\degr) based on a recent 3D interstellar extinction map. The dust distribution of the regions which cover the full extents in the radio continuum for the individual SNRs are discussed. Four SNRs show significant spatial coincidences between molecular clouds (MCs) revealed from the 3D extinction mapping and the corresponding radio features. The results confirm the interactions between these SNRs and their surrounding MCs. Based on these correlations, we provide new distance estimates of the four SNRs, G189.1+3.0 (IC443, $d=1729^{+116}_{-94} \rm \,pc$), G190.9-2.2 ($d=1036^{+17}_{-81} \rm \,pc$), G205.5+0.5 ($d=941^{+96}_{-94}$ or $1257^{+92}_{-101} \rm \,pc$) and G213.0-0.6 ($d=1146^{+79}_{-80} \rm \,pc$). In addition, we find indirect evidences of potential interactions between SNRs and MCs for three other SNRs. New distance constraints are also given for these three SNRs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Three dimensional dust mapping of SNRs/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
